From Memorization to Creativity: LLM as a Designer of Novel Neural Architectures

Large language models (LLMs) excel in program synthesis, yet their capacity for neural architecture design -- balancing syntactic reliability, performance, and structural novelty -- remains underexplored. We present a closed-loop architecture synthesis pipeline within the NNGPT framework, in which a code-oriented LLM evolves over 22 supervised fine-tuning cycles. At each cycle, the LLM synthesizes PyTorch convolutional networks, validated via low-fidelity performance signals and filtered via a MinHash--Jaccard criterion to prevent structural redundancy before being incorporated into the LEMUR dataset. High-performing candidates with novel architectures are converted into prompt--code pairs for parameter-efficient LoRA fine-tuning. This feedback loop drives a measurable distributional shift, progressively internalizing empirical architectural priors such that valid and high-performing outputs evolve from scarce to dominant across cycles. On CIFAR-10, the valid generation rate stabilizes at 50.6% (peaking at 74.5%), mean first-epoch accuracy rises from 28.1% to 51.0%, and candidates exceeding 40% accuracy grow from 2.0% to 96.8%. Cross-dataset transfer to CIFAR-100 and SVHN confirms that improved validity, shifted accuracy distributions, and sustained novelty generalize across benchmarks of varying difficulty and visual domain. Across 22 cycles, 455 unique architectures absent from the original corpus are admitted under the novelty filter. By grounding synthesis in execution feedback and novelty filtering, we demonstrate that iterative self-supervised fine-tuning reshapes an LLM into a task-specialized architectural prior -- improving generation reliability, proxy performance, and structural diversity -- offering a reproducible, annotation-free alternative to hand-crafted search spaces.

==> figs/all_cycles_results.json <==
[
  {
    "cycle": 1,
    "success": true,
    "training": {
      "data_dir": "curation_output/chat_data",
      "total_examples": 1699,
      "new_examples_added": 1,
      "training_time_minutes": 0.0
    },
    "generation": {
      "total_generated": 50,
      "successful": 22,
      "novel": 1,
      "selected_for_training": 1
    },
    "evaluation": {
      "models_trained": 49,
      "best_accuracy": 0.4778,
      "avg_accuracy": 0.2805795918367347,
      "success_rate": 0.44
    },
    "cycle_time_minutes": 46.23358452320099
  },
  {
    "cycle": 2,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_1",
      "total_examples": 1702,
      "new_examples_added": 2,
      "training_time_minutes": 159.4301988442739
    },
    "generation": {
      "total_generated": 150,
      "successful": 56,
      "novel": 2,
      "selected_for_training": 2
    },
    "evaluation": {
      "models_trained": 50,
      "best_accuracy": 0.5286,
      "avg_accuracy": 0.287184,
      "success_rate": 0.37333333333333335
    },
    "cycle_time_minutes": 350.56578708489735
  },
  {
    "cycle": 3,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_2",
      "total_examples": 1707,
      "new_examples_added": 5,
      "training_time_minutes": 160.51302388509114
    },
    "generation": {
      "total_generated": 150,
      "successful": 60,
      "novel": 5,
      "selected_for_training": 5
    },
    "evaluation": {
      "models_trained": 21,
      "best_accuracy": 0.6053,
      "avg_accuracy": 0.3092238095238095,
      "success_rate": 0.4
    },
    "cycle_time_minutes": 320.7416538357735
  },
  {
    "cycle": 4,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_3",
      "total_examples": 1715,
      "new_examples_added": 8,
      "training_time_minutes": 160.7184758981069
    },
    "generation": {
      "total_generated": 150,
      "successful": 49,
      "novel": 8,
      "selected_for_training": 8
    },
    "evaluation": {
      "models_trained": 45,
      "best_accuracy": 0.5591,
      "avg_accuracy": 0.2920844444444445,
      "success_rate": 0.32666666666666666
    },
    "cycle_time_minutes": 360.2029137690862
  },
  {
    "cycle": 5,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_4",
      "total_examples": 1724,
      "new_examples_added": 9,
      "training_time_minutes": 160.8610260685285
    },
    "generation": {
      "total_generated": 150,
      "successful": 48,
      "novel": 9,
      "selected_for_training": 9
    },
    "evaluation": {
      "models_trained": 44,
      "best_accuracy": 0.4913,
      "avg_accuracy": 0.29881136363636357,
      "success_rate": 0.32
    },
    "cycle_time_minutes": 357.39473925828935
  },
  {
    "cycle": 6,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_5",
      "total_examples": 1734,
      "new_examples_added": 10,
      "training_time_minutes": 161.18826788663864
    },
    "generation": {
      "total_generated": 208,
      "successful": 75,
      "novel": 10,
      "selected_for_training": 10
    },
    "evaluation": {
      "models_trained": 63,
      "best_accuracy": 0.5007,
      "avg_accuracy": 0.31191269841269853,
      "success_rate": 0.3605769230769231
    },
    "cycle_time_minutes": 421.2425639907519
  },
  {
    "cycle": 7,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_6",
      "total_examples": 1744,
      "new_examples_added": 10,
      "training_time_minutes": 164.0189516544342
    },
    "generation": {
      "total_generated": 208,
      "successful": 90,
      "novel": 10,
      "selected_for_training": 10
    },
    "evaluation": {
      "models_trained": 70,
      "best_accuracy": 0.566,
      "avg_accuracy": 0.2921071428571429,
      "success_rate": 0.4326923076923077
    },
    "cycle_time_minutes": 439.6767970045408
  },
  {
    "cycle": 8,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_7",
      "total_examples": 1750,
      "new_examples_added": 6,
      "training_time_minutes": 163.71163050731022
    },
    "generation": {
      "total_generated": 208,
      "successful": 78,
      "novel": 10,
      "selected_for_training": 16
    },
    "evaluation": {
      "models_trained": 70,
      "best_accuracy": 0.5449,
      "avg_accuracy": 0.3524228571428571,
      "success_rate": 0.375
    },
    "cycle_time_minutes": 433.7092633724213
  },
  {
    "cycle": 9,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_8",
      "total_examples": 1767,
      "new_examples_added": 17,
      "training_time_minutes": 0.0
    },
    "generation": {
      "total_generated": 208,
      "successful": 90,
      "novel": 17,
      "selected_for_training": 17
    },
    "evaluation": {
      "models_trained": 56,
      "best_accuracy": 0.5991,
      "avg_accuracy": 0.38146428571428564,
      "success_rate": 0.4326923076923077
    },
    "cycle_time_minutes": 198.8244485338529
  },
  {
    "cycle": 10,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_9",
      "total_examples": 1785,
      "new_examples_added": 18,
      "training_time_minutes": 163.93032619953155
    },
    "generation": {
      "total_generated": 208,
      "successful": 112,
      "novel": 18,
      "selected_for_training": 18
    },
    "evaluation": {
      "models_trained": 92,
      "best_accuracy": 0.5548,
      "avg_accuracy": 0.3769880434782608,
      "success_rate": 0.5384615384615384
    },
    "cycle_time_minutes": 444.01295811335245
  },
  {
    "cycle": 11,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_10",
      "total_examples": 1804,
      "new_examples_added": 19,
      "training_time_minutes": 164.73141155640283
    },
    "generation": {
      "total_generated": 208,
      "successful": 122,
      "novel": 19,
      "selected_for_training": 19
    },
    "evaluation": {
      "models_trained": 106,
      "best_accuracy": 0.6068,
      "avg_accuracy": 0.4162971698113205,
      "success_rate": 0.5865384615384616
    },
    "cycle_time_minutes": 492.1105249802271
  },
  {
    "cycle": 12,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_11",
      "total_examples": 1824,
      "new_examples_added": 20,
      "training_time_minutes": 167.61990000804266
    },
    "generation": {
      "total_generated": 208,
      "successful": 134,
      "novel": 20,
      "selected_for_training": 20
    },
    "evaluation": {
      "models_trained": 109,
      "best_accuracy": 0.5658,
      "avg_accuracy": 0.4037495412844037,
      "success_rate": 0.6442307692307693
    },
    "cycle_time_minutes": 494.66337374051415
  },
  {
    "cycle": 13,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_12",
      "total_examples": 1846,
      "new_examples_added": 22,
      "training_time_minutes": 168.56202512979507
    },
    "generation": {
      "total_generated": 208,
      "successful": 145,
      "novel": 22,
      "selected_for_training": 22
    },
    "evaluation": {
      "models_trained": 119,
      "best_accuracy": 0.6214,
      "avg_accuracy": 0.4325697478991598,
      "success_rate": 0.6971153846153846
    },
    "cycle_time_minutes": 577.9197295943897
  },
  {
    "cycle": 14,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_13",
      "total_examples": 1877,
      "new_examples_added": 31,
      "training_time_minutes": 171.44547129074732
    },
    "generation": {
      "total_generated": 208,
      "successful": 155,
      "novel": 31,
      "selected_for_training": 31
    },
    "evaluation": {
      "models_trained": 130,
      "best_accuracy": 0.616,
      "avg_accuracy": 0.4575992307692306,
      "success_rate": 0.7451923076923077
    },
    "cycle_time_minutes": 696.259449617068
  },
  {
    "cycle": 15,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_14",
      "total_examples": 1911,
      "new_examples_added": 34,
      "training_time_minutes": 185.92895846764247
    },
    "generation": {
      "total_generated": 208,
      "successful": 139,
      "novel": 34,
      "selected_for_training": 34
    },
    "evaluation": {
      "models_trained": 114,
      "best_accuracy": 0.586,
      "avg_accuracy": 0.4740219298245613,
      "success_rate": 0.6682692307692307
    },
    "cycle_time_minutes": 652.3095601439476
  },
  {
    "cycle": 16,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_15",
      "total_examples": 1947,
      "new_examples_added": 36,
      "training_time_minutes": 174.110009543101
    },
    "generation": {
      "total_generated": 208,
      "successful": 126,
      "novel": 36,
      "selected_for_training": 36
    },
    "evaluation": {
      "models_trained": 105,
      "best_accuracy": 0.6219,
      "avg_accuracy": 0.5006466666666667,
      "success_rate": 0.6057692307692307
    },
    "cycle_time_minutes": 633.8042799631754
  },
  {
    "cycle": 17,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_16",
      "total_examples": 1987,
      "new_examples_added": 40,
      "training_time_minutes": 177.50323719183604
    },
    "generation": {
      "total_generated": 208,
      "successful": 121,
      "novel": 40,
      "selected_for_training": 40
    },
    "evaluation": {
      "models_trained": 98,
      "best_accuracy": 0.6313,
      "avg_accuracy": 0.5029693877551019,
      "success_rate": 0.5817307692307693
    },
    "cycle_time_minutes": 615.8671095967293
  },
  {
    "cycle": 18,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_17",
      "total_examples": 2025,
      "new_examples_added": 38,
      "training_time_minutes": 179.96142128705978
    },
    "generation": {
      "total_generated": 208,
      "successful": 123,
      "novel": 38,
      "selected_for_training": 38
    },
    "evaluation": {
      "models_trained": 94,
      "best_accuracy": 0.6398,
      "avg_accuracy": 0.5099138297872341,
      "success_rate": 0.5913461538461539
    },
    "cycle_time_minutes": 587.2858322739601
  },
  {
    "cycle": 19,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_18",
      "total_examples": 2060,
      "new_examples_added": 35,
      "training_time_minutes": 183.6434518178304
    },
    "generation": {
      "total_generated": 208,
      "successful": 107,
      "novel": 35,
      "selected_for_training": 35
    },
    "evaluation": {
      "models_trained": 81,
      "best_accuracy": 0.6037,
      "avg_accuracy": 0.49331111111111126,
      "success_rate": 0.5144230769230769
    },
    "cycle_time_minutes": 569.6858350038528
  },
  {
    "cycle": 20,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_19",
      "total_examples": 2098,
      "new_examples_added": 38,
      "training_time_minutes": 185.01004697084426
    },
    "generation": {
      "total_generated": 208,
      "successful": 115,
      "novel": 38,
      "selected_for_training": 38
    },
    "evaluation": {
      "models_trained": 88,
      "best_accuracy": 0.6116,
      "avg_accuracy": 0.4957238636363636,
      "success_rate": 0.5528846153846154
    },
    "cycle_time_minutes": 595.6065107584
  },
  {
    "cycle": 21,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_20",
      "total_examples": 2124,
      "new_examples_added": 26,
      "training_time_minutes": 188.5419770717621
    },
    "generation": {
      "total_generated": 208,
      "successful": 109,
      "novel": 26,
      "selected_for_training": 26
    },
    "evaluation": {
      "models_trained": 80,
      "best_accuracy": 0.6063,
      "avg_accuracy": 0.4921574999999999,
      "success_rate": 0.5240384615384616
    },
    "cycle_time_minutes": 580.4500073075294
  },
  {
    "cycle": 22,
    "success": true,
    "training": {
      "data_dir": "out/iterative_cycles_v2/chat_data_cycle_21",
      "total_examples": 2154,
      "new_examples_added": 30,
      "training_time_minutes": 190.14165258804957
    },
    "generation": {
      "total_generated": 208,
      "successful": 87,
      "novel": 30,
      "selected_for_training": 30
    },
    "evaluation": {
      "models_trained": 70,
      "best_accuracy": 0.5762,
      "avg_accuracy": 0.49484857142857147,
      "success_rate": 0.4182692307692308
    },
    "cycle_time_minutes": 545.7380392511685
  }
]

==> figs/cycle_analysis.json <==
{
  "cycles": [
    {
      "cycle": 1,
      "success": true,
      "generation": {
        "total_generated": 50,
        "success_rate": 44.0
      },
      "evaluation": {
        "models_trained": 49,
        "best_accuracy": 47.78,
        "avg_accuracy": 28.05795918367347,
        "median_accuracy": 27.67,
        "confidence_interval": {
          "mean": 28.06,
          "lower_95": 26.96,
          "upper_95": 29.15,
          "margin": 1.1,
          "sample_size": 49
        }
      },
      "quality_metrics": {
        "percent_above_40": 2.04,
        "percent_above_35": 4.08,
        "percent_above_30": 18.37
      },
      "selection": {
        "selected_for_training": 1,
        "novel_models": 1,
        "fallback_used": false
      },
      "training_data": {
        "new_examples_added": 1,
        "total_examples": 1699
      }
    },
    {
      "cycle": 2,
      "success": true,
      "generation": {
        "total_generated": 150,
        "success_rate": 37.333333333333336
      },
      "evaluation": {
        "models_trained": 50,
        "best_accuracy": 52.86,
        "avg_accuracy": 28.7184,
        "median_accuracy": 27.474999999999998,
        "confidence_interval": {
          "mean": 28.72,
          "lower_95": 27.03,
          "upper_95": 30.4,
          "margin": 1.69,
          "sample_size": 50
        }
      },
      "quality_metrics": {
        "percent_above_40": 6.0,
        "percent_above_35": 10.0,
        "percent_above_30": 24.0
      },
      "selection": {
        "selected_for_training": 2,
        "novel_models": 2,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 2,
        "total_examples": 1702
      }
    },
    {
      "cycle": 3,
      "success": true,
      "generation": {
        "total_generated": 150,
        "success_rate": 40.0
      },
      "evaluation": {
        "models_trained": 21,
        "best_accuracy": 60.529999999999994,
        "avg_accuracy": 30.92238095238095,
        "median_accuracy": 27.839999999999996,
        "confidence_interval": {
          "mean": 30.92,
          "lower_95": 26.73,
          "upper_95": 35.12,
          "margin": 4.2,
          "sample_size": 21
        }
      },
      "quality_metrics": {
        "percent_above_40": 9.52,
        "percent_above_35": 14.29,
        "percent_above_30": 38.1
      },
      "selection": {
        "selected_for_training": 5,
        "novel_models": 5,
        "fallback_used": false
      },
      "training_data": {
        "new_examples_added": 5,
        "total_examples": 1707
      }
    },
    {
      "cycle": 4,
      "success": true,
      "generation": {
        "total_generated": 150,
        "success_rate": 32.666666666666664
      },
      "evaluation": {
        "models_trained": 45,
        "best_accuracy": 55.910000000000004,
        "avg_accuracy": 29.20844444444445,
        "median_accuracy": 28.52,
        "confidence_interval": {
          "mean": 29.21,
          "lower_95": 27.68,
          "upper_95": 30.74,
          "margin": 1.53,
          "sample_size": 45
        }
      },
      "quality_metrics": {
        "percent_above_40": 2.22,
        "percent_above_35": 6.67,
        "percent_above_30": 33.33
      },
      "selection": {
        "selected_for_training": 8,
        "novel_models": 8,
        "fallback_used": false
      },
      "training_data": {
        "new_examples_added": 8,
        "total_examples": 1715
      }
    },
    {
      "cycle": 5,
      "success": true,
      "generation": {
        "total_generated": 150,
        "success_rate": 32.0
      },
      "evaluation": {
        "models_trained": 44,
        "best_accuracy": 49.13,
        "avg_accuracy": 29.881136363636358,
        "median_accuracy": 28.700000000000003,
        "confidence_interval": {
          "mean": 29.88,
          "lower_95": 28.29,
          "upper_95": 31.48,
          "margin": 1.59,
          "sample_size": 44
        }
      },
      "quality_metrics": {
        "percent_above_40": 6.82,
        "percent_above_35": 13.64,
        "percent_above_30": 40.91
      },
      "selection": {
        "selected_for_training": 9,
        "novel_models": 9,
        "fallback_used": false
      },
      "training_data": {
        "new_examples_added": 9,
        "total_examples": 1724
      }
    },
    {
      "cycle": 6,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 36.05769230769231
      },
      "evaluation": {
        "models_trained": 63,
        "best_accuracy": 50.07,
        "avg_accuracy": 31.191269841269854,
        "median_accuracy": 28.88,
        "confidence_interval": {
          "mean": 31.19,
          "lower_95": 29.38,
          "upper_95": 33.0,
          "margin": 1.81,
          "sample_size": 63
        }
      },
      "quality_metrics": {
        "percent_above_40": 12.7,
        "percent_above_35": 19.05,
        "percent_above_30": 38.1
      },
      "selection": {
        "selected_for_training": 10,
        "novel_models": 10,
        "fallback_used": false
      },
      "training_data": {
        "new_examples_added": 10,
        "total_examples": 1734
      }
    },
    {
      "cycle": 7,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 43.269230769230774
      },
      "evaluation": {
        "models_trained": 70,
        "best_accuracy": 56.599999999999994,
        "avg_accuracy": 29.21071428571429,
        "median_accuracy": 27.365000000000002,
        "confidence_interval": {
          "mean": 29.21,
          "lower_95": 27.64,
          "upper_95": 30.79,
          "margin": 1.58,
          "sample_size": 70
        }
      },
      "quality_metrics": {
        "percent_above_40": 7.14,
        "percent_above_35": 10.0,
        "percent_above_30": 30.0
      },
      "selection": {
        "selected_for_training": 10,
        "novel_models": 10,
        "fallback_used": false
      },
      "training_data": {
        "new_examples_added": 10,
        "total_examples": 1744
      }
    },
    {
      "cycle": 8,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 37.5
      },
      "evaluation": {
        "models_trained": 70,
        "best_accuracy": 54.49,
        "avg_accuracy": 35.24228571428571,
        "median_accuracy": 30.9,
        "confidence_interval": {
          "mean": 35.24,
          "lower_95": 32.89,
          "upper_95": 37.59,
          "margin": 2.35,
          "sample_size": 70
        }
      },
      "quality_metrics": {
        "percent_above_40": 30.0,
        "percent_above_35": 37.14,
        "percent_above_30": 54.29
      },
      "selection": {
        "selected_for_training": 16,
        "novel_models": 10,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 6,
        "total_examples": 1750
      }
    },
    {
      "cycle": 9,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 43.269230769230774
      },
      "evaluation": {
        "models_trained": 56,
        "best_accuracy": 59.91,
        "avg_accuracy": 38.146428571428565,
        "median_accuracy": 36.92999999999999,
        "confidence_interval": {
          "mean": 38.15,
          "lower_95": 35.33,
          "upper_95": 40.96,
          "margin": 2.82,
          "sample_size": 56
        }
      },
      "quality_metrics": {
        "percent_above_40": 39.29,
        "percent_above_35": 51.79,
        "percent_above_30": 69.64
      },
      "selection": {
        "selected_for_training": 17,
        "novel_models": 17,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 17,
        "total_examples": 1767
      }
    },
    {
      "cycle": 10,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 53.84615384615385
      },
      "evaluation": {
        "models_trained": 92,
        "best_accuracy": 55.48,
        "avg_accuracy": 37.69880434782608,
        "median_accuracy": 34.475,
        "confidence_interval": {
          "mean": 37.7,
          "lower_95": 35.71,
          "upper_95": 39.69,
          "margin": 1.99,
          "sample_size": 92
        }
      },
      "quality_metrics": {
        "percent_above_40": 38.04,
        "percent_above_35": 47.83,
        "percent_above_30": 71.74
      },
      "selection": {
        "selected_for_training": 18,
        "novel_models": 18,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 18,
        "total_examples": 1785
      }
    },
    {
      "cycle": 11,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 58.65384615384615
      },
      "evaluation": {
        "models_trained": 106,
        "best_accuracy": 60.68,
        "avg_accuracy": 41.62971698113205,
        "median_accuracy": 43.05,
        "confidence_interval": {
          "mean": 41.63,
          "lower_95": 39.66,
          "upper_95": 43.6,
          "margin": 1.97,
          "sample_size": 106
        }
      },
      "quality_metrics": {
        "percent_above_40": 53.77,
        "percent_above_35": 64.15,
        "percent_above_30": 82.08
      },
      "selection": {
        "selected_for_training": 19,
        "novel_models": 19,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 19,
        "total_examples": 1804
      }
    },
    {
      "cycle": 12,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 64.42307692307693
      },
      "evaluation": {
        "models_trained": 109,
        "best_accuracy": 56.58,
        "avg_accuracy": 40.37495412844037,
        "median_accuracy": 40.73,
        "confidence_interval": {
          "mean": 40.37,
          "lower_95": 38.48,
          "upper_95": 42.27,
          "margin": 1.9,
          "sample_size": 109
        }
      },
      "quality_metrics": {
        "percent_above_40": 57.8,
        "percent_above_35": 68.81,
        "percent_above_30": 76.15
      },
      "selection": {
        "selected_for_training": 20,
        "novel_models": 20,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 20,
        "total_examples": 1824
      }
    },
    {
      "cycle": 13,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 69.71153846153845
      },
      "evaluation": {
        "models_trained": 119,
        "best_accuracy": 62.13999999999999,
        "avg_accuracy": 43.25697478991598,
        "median_accuracy": 45.14,
        "confidence_interval": {
          "mean": 43.26,
          "lower_95": 41.64,
          "upper_95": 44.87,
          "margin": 1.61,
          "sample_size": 119
        }
      },
      "quality_metrics": {
        "percent_above_40": 59.66,
        "percent_above_35": 77.31,
        "percent_above_30": 94.12
      },
      "selection": {
        "selected_for_training": 22,
        "novel_models": 22,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 22,
        "total_examples": 1846
      }
    },
    {
      "cycle": 14,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 74.51923076923077
      },
      "evaluation": {
        "models_trained": 130,
        "best_accuracy": 61.6,
        "avg_accuracy": 45.75992307692306,
        "median_accuracy": 47.38,
        "confidence_interval": {
          "mean": 45.76,
          "lower_95": 44.24,
          "upper_95": 47.28,
          "margin": 1.52,
          "sample_size": 130
        }
      },
      "quality_metrics": {
        "percent_above_40": 70.0,
        "percent_above_35": 87.69,
        "percent_above_30": 96.92
      },
      "selection": {
        "selected_for_training": 31,
        "novel_models": 31,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 31,
        "total_examples": 1877
      }
    },
    {
      "cycle": 15,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 66.82692307692307
      },
      "evaluation": {
        "models_trained": 114,
        "best_accuracy": 58.599999999999994,
        "avg_accuracy": 47.40219298245613,
        "median_accuracy": 49.89,
        "confidence_interval": {
          "mean": 47.4,
          "lower_95": 45.97,
          "upper_95": 48.84,
          "margin": 1.43,
          "sample_size": 114
        }
      },
      "quality_metrics": {
        "percent_above_40": 80.7,
        "percent_above_35": 93.86,
        "percent_above_30": 97.37
      },
      "selection": {
        "selected_for_training": 34,
        "novel_models": 34,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 34,
        "total_examples": 1911
      }
    },
    {
      "cycle": 16,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 60.57692307692307
      },
      "evaluation": {
        "models_trained": 105,
        "best_accuracy": 62.19,
        "avg_accuracy": 50.06466666666667,
        "median_accuracy": 50.580000000000005,
        "confidence_interval": {
          "mean": 50.06,
          "lower_95": 48.8,
          "upper_95": 51.32,
          "margin": 1.26,
          "sample_size": 105
        }
      },
      "quality_metrics": {
        "percent_above_40": 90.48,
        "percent_above_35": 98.1,
        "percent_above_30": 99.05
      },
      "selection": {
        "selected_for_training": 36,
        "novel_models": 36,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 36,
        "total_examples": 1947
      }
    },
    {
      "cycle": 17,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 58.17307692307693
      },
      "evaluation": {
        "models_trained": 98,
        "best_accuracy": 63.129999999999995,
        "avg_accuracy": 50.29693877551019,
        "median_accuracy": 50.735,
        "confidence_interval": {
          "mean": 50.3,
          "lower_95": 49.01,
          "upper_95": 51.58,
          "margin": 1.29,
          "sample_size": 98
        }
      },
      "quality_metrics": {
        "percent_above_40": 94.9,
        "percent_above_35": 96.94,
        "percent_above_30": 97.96
      },
      "selection": {
        "selected_for_training": 40,
        "novel_models": 40,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 40,
        "total_examples": 1987
      }
    },
    {
      "cycle": 18,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 59.13461538461539
      },
      "evaluation": {
        "models_trained": 94,
        "best_accuracy": 63.980000000000004,
        "avg_accuracy": 50.99138297872341,
        "median_accuracy": 51.144999999999996,
        "confidence_interval": {
          "mean": 50.99,
          "lower_95": 50.06,
          "upper_95": 51.92,
          "margin": 0.93,
          "sample_size": 94
        }
      },
      "quality_metrics": {
        "percent_above_40": 96.81,
        "percent_above_35": 100.0,
        "percent_above_30": 100.0
      },
      "selection": {
        "selected_for_training": 38,
        "novel_models": 38,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 38,
        "total_examples": 2025
      }
    },
    {
      "cycle": 19,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 51.442307692307686
      },
      "evaluation": {
        "models_trained": 81,
        "best_accuracy": 60.370000000000005,
        "avg_accuracy": 49.33111111111113,
        "median_accuracy": 50.56,
        "confidence_interval": {
          "mean": 49.33,
          "lower_95": 48.09,
          "upper_95": 50.57,
          "margin": 1.24,
          "sample_size": 81
        }
      },
      "quality_metrics": {
        "percent_above_40": 91.36,
        "percent_above_35": 96.3,
        "percent_above_30": 98.77
      },
      "selection": {
        "selected_for_training": 35,
        "novel_models": 35,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 35,
        "total_examples": 2060
      }
    },
    {
      "cycle": 20,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 55.28846153846154
      },
      "evaluation": {
        "models_trained": 88,
        "best_accuracy": 61.160000000000004,
        "avg_accuracy": 49.57238636363636,
        "median_accuracy": 49.95,
        "confidence_interval": {
          "mean": 49.57,
          "lower_95": 48.32,
          "upper_95": 50.82,
          "margin": 1.25,
          "sample_size": 88
        }
      },
      "quality_metrics": {
        "percent_above_40": 94.32,
        "percent_above_35": 95.45,
        "percent_above_30": 98.86
      },
      "selection": {
        "selected_for_training": 38,
        "novel_models": 38,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 38,
        "total_examples": 2098
      }
    },
    {
      "cycle": 21,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 52.40384615384615
      },
      "evaluation": {
        "models_trained": 80,
        "best_accuracy": 60.629999999999995,
        "avg_accuracy": 49.21574999999999,
        "median_accuracy": 50.52000000000001,
        "confidence_interval": {
          "mean": 49.22,
          "lower_95": 47.52,
          "upper_95": 50.91,
          "margin": 1.69,
          "sample_size": 80
        }
      },
      "quality_metrics": {
        "percent_above_40": 88.75,
        "percent_above_35": 93.75,
        "percent_above_30": 95.0
      },
      "selection": {
        "selected_for_training": 26,
        "novel_models": 26,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 26,
        "total_examples": 2124
      }
    },
    {
      "cycle": 22,
      "success": true,
      "generation": {
        "total_generated": 208,
        "success_rate": 41.82692307692308
      },
      "evaluation": {
        "models_trained": 70,
        "best_accuracy": 57.620000000000005,
        "avg_accuracy": 49.484857142857145,
        "median_accuracy": 50.095,
        "confidence_interval": {
          "mean": 49.48,
          "lower_95": 48.23,
          "upper_95": 50.74,
          "margin": 1.26,
          "sample_size": 70
        }
      },
      "quality_metrics": {
        "percent_above_40": 92.86,
        "percent_above_35": 97.14,
        "percent_above_30": 100.0
      },
      "selection": {
        "selected_for_training": 30,
        "novel_models": 30,
        "fallback_used": true
      },
      "training_data": {
        "new_examples_added": 30,
        "total_examples": 2154
      }
    }
  ],
  "trends": {
    "generation_success_rate": {
      "first": 44.0,
      "last": 41.82692307692308,
      "delta": -2.17
    },
    "best_accuracy": {
      "first": 47.78,
      "last": 57.620000000000005,
      "delta": 9.84
    },
    "percent_above_40": {
      "first": 2.04,
      "last": 92.86,
      "delta": 90.82
    },
    "selected_for_training": {
      "first": 1,
      "last": 30,
      "delta": 29
    }
  },
  "summary": {
    "total_cycles": 22,
    "avg_generation_success_rate": 50.59,
    "avg_best_accuracy": 57.79,
    "avg_percent_above_40": 51.14,
    "total_novel_models": 459,
    "total_training_examples_added": 455,
    "final_training_set_size": 2154,
    "aggregate_confidence_intervals": {
      "average_accuracy": {
        "mean": 42.32,
        "lower_95": 41.8,
        "upper_95": 42.83,
        "margin": 0.51,
        "sample_size": 1754
      },
      "success_rate": {
        "mean": 50.59,
        "lower_95": 45.04,
        "upper_95": 56.14,
        "margin": 5.55,
        "sample_size": 22
      },
      "best_accuracy": {
        "mean": 57.79,
        "lower_95": 55.74,
        "upper_95": 59.84,
        "margin": 2.05,
        "sample_size": 22
      }
    }
  }
}
